Multi-wavelength study of TeV blazar 1ES 1218+304 using gamma-ray, X-ray and optical observations

We report the multi-wavelength study for a high-synchrotron-peaked BL Lac 1ES 1218+304 using near-simultaneous data obtained during the period from January 1, 2018, to May 31, 2021 (MJD 58119-59365) from various instruments including Fermi-LAT, Swift-XRT, AstroSat, and optical from Swift-UVOT $\&$ TUBITAK observatory in Turkey. The source was reported to be flaring in TeV $\gamma$-ray band during 2019, but no significant variation is observed with Fermi-LAT. A sub-hour variability is seen in the SXT light curve, suggesting a compact emission region for their variability. However, hour scale variability is observed in the $\gamma$-ray light curve. A "softer-when-brighter" trend is observed in $\gamma$-rays, and an opposite trend is seen in X-rays suggesting both emissions are produced via two different processes as expected from an HBL source. We have chosen the two epochs in January 2019 to study and compare their physical parameters. A joint fit of SXT and LAXPC provides a constraint on the synchrotron peak, roughly estimated to be $\sim$1.6 keV. A clear shift in the synchrotron peak is observed from $\sim$1 keV to above 10 keV revealing its extreme nature or behaving like an EHBL-type source. The optical observation provides color-index variation as "blue-when-brighter". The broadband SED is fitted with a single-zone SSC model, and their parameters are discussed in the context of a TeV blazar and the possible mechanism behind the broadband emission.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
